A projection-based model reduction method for nonlinear mechanics with internal variables: application to thermo-hydro-mechanical systems

We propose a projection-based monolithic model order reduction (MOR) procedure for a class of problems in nonlinear mechanics with internal variables. The work is is motivated by applications to thermo-hydro-mechanical (THM) systems for radioactive waste disposal. THM equations model the behaviour of temperature, pore water pressure and solid displacement in the neighborhood of geological repositories, which contain radioactive waste and are responsible for a significant thermal flux towards the Earth's surface. We develop an adaptive sampling strategy based on the POD-Greedy method, and we develop an element-wise empirical quadrature hyper-reduction procedure to reduce assembling costs. We present numerical results for a two-dimensional THM system to illustrate and validate the proposed methodology.

==> dat/par_pb/DeltaErr.dat <==
   7.2180583e-06   5.7009741e-06
   3.2175327e-03   1.1663628e-01
   8.3422748e-04   4.1227770e-02
   1.5471045e-04   2.2582285e-02
   9.8235980e-04   2.5508194e-02
   4.3183231e-03   1.3328183e-01
   9.6508151e-04   3.3506118e-02
   5.6770665e-04   3.0134956e-02
   3.7221734e-03   1.3328489e-01
   2.4222014e-03   5.5053469e-02
   2.3814447e-03   6.1548063e-02
   2.8197656e-03   9.3148186e-02
   9.2358353e-04   2.7821652e-02
   4.2098849e-03   1.0263290e-01
   1.3832023e-04   3.4070638e-02
   3.7090659e-03   9.9557130e-02
   8.7853707e-04   3.0807681e-02
   2.3419569e-04   6.1468688e-03
   2.0038722e-04   4.3015347e-03
   1.1711059e-03   2.6835582e-02
   6.4943633e-04   4.0976105e-02
   1.9150234e-03   4.7412454e-02
   1.8065632e-03   6.0161497e-02
   1.9645039e-03   6.2685939e-02
   1.9787162e-03   5.8418231e-02
   1.3958245e-03   5.0600407e-02
   5.2773063e-04   2.7701672e-02
   2.5753520e-03   8.1271089e-02
   9.1025157e-04   4.3751801e-02
   4.8745552e-04   1.8374433e-02
   1.1218991e-03   4.9003960e-02
   1.9815064e-03   5.2703925e-02
   1.7992128e-04   1.3851505e-02
   1.5447065e-03   4.7395111e-02
   5.5965126e-03   1.3147498e-01
   3.7586309e-04   1.0313993e-02
   3.1400835e-03   8.5541397e-02
   4.2817830e-03   1.0594767e-01
   2.1460206e-03   6.7887958e-02
   1.1775305e-03   3.8992794e-02
   1.1638206e-03   3.3755691e-02
   1.3539728e-03   4.4217310e-02
   5.8186578e-03   1.3542569e-01
   2.3232863e-03   5.5871097e-02
   6.2193471e-03   1.1360832e-01
   1.8692109e-03   5.3706383e-02
   7.0876099e-04   2.5341999e-02
   2.2434078e-03   7.5781452e-02
   1.8225295e-03   5.9551207e-02
   2.5611386e-03   7.1808967e-02
   3.3930477e-06   1.2183414e-05
   2.7918813e-05   2.2782239e-03
   3.2615954e-05   1.2714569e-02
   1.4513996e-05   1.0095733e-02
   1.4223297e-05   2.3026212e-03
   1.9086424e-04   5.0998870e-03
   6.5641586e-05   1.2086863e-02
   4.2466185e-05   1.3063184e-02
   7.0587291e-05   2.1107458e-03
   3.6794651e-05   8.8870399e-03
   1.4610170e-04   7.1409868e-03
   7.6024306e-05   4.9553152e-03
   1.0055986e-04   3.0140439e-03
   1.4435706e-04   4.4025501e-03
   2.4447805e-05   1.4058102e-02
   2.2195771e-04   8.2279272e-03
   1.3449432e-04   4.8924842e-03
   1.6346979e-05   1.2831834e-03
   6.6986642e-05   1.6995349e-03
   1.9843914e-05   6.3303956e-03
   2.0896748e-05   1.6070368e-02
   4.9525201e-05   3.5509476e-03
   3.2714598e-05   1.1120568e-02
   1.2067491e-05   5.8543723e-03
   6.5755417e-05   7.7693702e-03
   2.3060344e-05   1.2915054e-02
   5.6135523e-05   8.8440429e-03
   1.5647522e-04   1.0493134e-02
   1.6496126e-04   1.5477738e-02
   1.2854981e-05   6.2034800e-03
   6.8285835e-05   1.3797174e-02
   9.2715219e-05   2.4508622e-03
   1.0538929e-05   6.5075960e-03
   6.5477831e-05   1.2355118e-02
   1.7127833e-04   3.9220980e-03
   4.5346768e-06   3.6746406e-03
   1.6950114e-04   7.1593181e-03
   1.3447189e-04   4.5850350e-03
   1.9925710e-04   7.3051710e-03
   2.4523431e-05   2.0153483e-03
   6.0775789e-05   3.0189447e-03
   5.8689191e-06   2.3500000e-03
   1.7417240e-04   4.0117512e-03
   1.9109602e-04   6.7206944e-03
   6.2351729e-06   1.3459996e-05
   1.5769993e-05   1.0018243e-02
   6.6447095e-05   5.5530433e-03
   5.8387808e-05   8.8191721e-03
   8.8580286e-05   1.1272714e-02
   6.6614340e-05   1.0044236e-02
   2.4806716e-06   1.0950433e-05
   1.1001122e-05   6.4618078e-04
   7.0569710e-05   7.8772182e-03
   4.8728820e-05   6.0488902e-03
   1.0442422e-05   1.0738872e-03
   1.8453063e-05   2.3634410e-03
   5.4561617e-05   6.1029375e-03
   5.8320844e-05   6.1161955e-03
   4.5729891e-06   4.0673015e-04
   4.9932577e-05   5.1501431e-03
   1.3421558e-05   7.3649609e-04
   2.7819753e-05   2.7563263e-03
   9.5571171e-06   1.4453821e-03
   1.3629105e-05   8.8203553e-04
   6.6340062e-05   7.2777864e-03
   9.7993308e-06   1.6083926e-05
   1.4578679e-05   3.3492251e-03
   5.7991798e-06   2.7488495e-04
   6.5892058e-06   6.7594845e-04
   3.6326049e-05   3.4849767e-03
   7.4543416e-05   9.9148878e-03
   2.1960530e-05   1.9401263e-03
   4.1880201e-05   7.1140794e-03
   2.4464718e-05   3.7831612e-03
   3.2076564e-05   3.7062737e-03
   5.0766583e-05   6.9407762e-03
   3.3610763e-05   3.6280380e-03
   3.9534696e-05   8.0921789e-03
   1.4402299e-04   1.1647142e-02
   2.9745682e-05   4.5138600e-03
   8.5945412e-05   8.7825533e-03
   9.3363676e-06   1.3217953e-03
   2.4026238e-05   3.3204088e-03
   7.1114788e-05   6.5311898e-03
   2.0151514e-05   3.3466274e-03
   1.7984830e-05   1.5203989e-03
   2.1666166e-05   7.0275835e-04
   2.5851481e-05   4.6533306e-03
   1.9686362e-05   1.6820368e-03
   1.0291175e-05   5.1209844e-04
   2.0752895e-05   2.5094277e-03
   1.2210639e-05   4.4031399e-04
   1.6794313e-05   2.7215333e-03
   5.7844684e-06   3.4497800e-04
   5.9841645e-06   1.2650037e-05
   4.1591430e-05   4.7186837e-03
   2.6693217e-05   4.5339636e-03
   4.7619910e-05   5.2141423e-03
   4.9151071e-05   7.9616423e-03
   4.6591297e-05   6.6274300e-03
   3.1548030e-05   1.5685960e-05
   2.0162922e-05   1.5316197e-04
   2.6705481e-05   9.4651932e-05
   6.1842316e-05   1.1689490e-04
   4.2483948e-05   3.3277276e-05
   4.7886147e-05   1.1642502e-04
   3.5821733e-05   8.8657945e-05
   5.9388701e-05   8.1454958e-05
   3.8166311e-05   9.2399675e-05
   2.6291548e-05   9.1665629e-05
   2.1168783e-05   4.4503211e-05
   1.1137089e-04   1.1310509e-04
   1.1952937e-05   1.7915599e-04
   1.8206175e-05   9.6809855e-05
   4.0842991e-05   8.1670268e-05
   2.1841520e-05   1.8385705e-05
   2.3446649e-05   3.9936164e-04
   3.7462025e-05   1.9005506e-05
   5.6785913e-05   4.4873867e-05
   9.5565437e-05   9.2541060e-05
   5.5278880e-05   2.3147428e-04
   4.7725756e-05   7.9699002e-05
   1.1352685e-05   3.3632211e-04
   1.7910666e-05   1.6569863e-04
   4.6906280e-05   4.9923521e-05
   5.3414042e-05   2.0577357e-04
   1.6347554e-05   8.7325341e-05
   1.0144648e-05   3.7283920e-04
   4.0020430e-05   2.1618900e-05
   1.0379231e-04   1.0731105e-04
   5.3763902e-05   1.2321119e-04
   2.7299648e-05   7.4338512e-05
   3.8202370e-05   1.2349450e-04
   8.5366067e-05   1.7006415e-04
   8.6267634e-05   8.7210405e-05
   8.6821563e-05   7.3194799e-05
   2.7085909e-05   2.5618121e-04
   6.0829324e-05   1.0448067e-04
   1.8978808e-05   4.6450580e-04
   8.2420123e-05   8.9843758e-05
   3.7841268e-05   6.2110320e-05
   1.0614414e-04   7.4950052e-05
   1.9180815e-05   1.0384832e-04
   9.3363061e-06   5.7490698e-05
   2.7995003e-05   1.9637837e-05
   2.9276878e-05   1.3866284e-04
   3.9196718e-05   1.4342072e-04
   7.6627954e-05   1.0995479e-04
   2.6908838e-05   2.2994693e-04
   2.6301726e-05   1.5450812e-04


==> dat/par_pb/errtest.dat <==
   1.5000000e+01   1.2069618e-01
   2.6000000e+01   1.5103273e-02
   3.5000000e+01   8.1439880e-03
   4.3000000e+01   5.2416875e-04


==> dat/par_pb/errtest_stronggreedy.dat <==
   1.5000000e+01   1.2069618e-01
   3.0000000e+01   1.4740270e-02
   3.1000000e+01   5.7290972e-03
   3.6000000e+01   1.6024379e-03


==> dat/par_pb/hapod/Delta.dat <==
   7.2180583e-06   2.8224042e-06   1.9505109e-05   1.0570562e-05
   3.2175327e-03   2.4473356e-05   2.2371436e-05   7.6826918e-06
   8.3422748e-04   5.2776998e-05   5.5893838e-05   7.7560601e-06
   1.5471045e-04   2.2690570e-05   4.5633281e-05   3.4464643e-05
   9.8235980e-04   2.1829979e-05   2.3227733e-05   1.7694693e-05
   4.3183231e-03   2.6385270e-04   2.4068341e-05   3.1720541e-05
   9.6508151e-04   8.7921126e-05   4.9421459e-05   1.5856237e-05
   5.6770665e-04   5.4709287e-05   4.6265654e-05   3.1841796e-05
   3.7221734e-03   7.9318705e-05   1.8103022e-05   2.3019998e-05
   2.4222014e-03   4.4471979e-05   4.2133714e-05   8.9071120e-06
   2.3814447e-03   1.9778791e-04   2.6486109e-05   6.5624158e-06
   2.8197656e-03   1.0507023e-04   2.4930165e-05   7.4602837e-05
   9.2358353e-04   1.4943156e-04   2.1211093e-05   1.1315824e-05
   4.2098849e-03   2.0008800e-04   2.5030840e-05   1.3828098e-05
   1.3832023e-04   3.3893657e-05   5.2733160e-05   1.7767865e-05
   3.7090659e-03   3.0572974e-04   2.4753068e-05   1.3687329e-05
   8.7853707e-04   2.0805338e-04   2.5334598e-05   2.3319742e-05
   2.3419569e-04   2.3341042e-05   1.8704098e-05   1.5388560e-05
   2.0038722e-04   9.7772118e-05   2.0615654e-05   2.8071640e-05
   1.1711059e-03   4.2132291e-05   2.7350014e-05   5.5698425e-05
   6.4943633e-04   4.4899183e-05   6.2397062e-05   3.0485796e-05
   1.9150234e-03   6.8755735e-05   2.8461851e-05   2.4025628e-05
   1.8065632e-03   7.9623060e-05   3.4398234e-05   9.8372655e-06
   1.9645039e-03   3.2243079e-05   2.5644653e-05   4.0375508e-06
   1.9787162e-03   8.3399761e-05   3.6121469e-05   2.5590516e-05
   1.3958245e-03   5.0679072e-05   4.3124527e-05   2.7864960e-05
   5.2773063e-04   8.1385919e-05   3.6514649e-05   3.7489495e-06
   2.5753520e-03   2.3448396e-04   2.3576181e-05   2.2041050e-05
   9.1025157e-04   2.4190199e-04   1.1204051e-04   1.1537477e-05
   4.8745552e-04   3.0510772e-05   3.0154162e-05   6.8515832e-05
   1.1218991e-03   1.1108026e-04   6.4077751e-05   2.7098624e-05
   1.9815064e-03   1.3123740e-04   1.8893132e-05   1.1174857e-05
   1.7992128e-04   2.8167693e-05   2.8294502e-05   1.5885578e-05
   1.5447065e-03   9.0035273e-05   5.6866780e-05   4.7641930e-05
   5.5965126e-03   2.3602725e-04   1.9591141e-05   5.7079051e-05
   3.7586309e-04   1.6316504e-05   1.9332586e-05   5.1953420e-05
   3.1400835e-03   2.4170268e-04   3.7763035e-05   2.3626441e-05
   4.2817830e-03   1.8814856e-04   2.0469514e-05   3.6575190e-05
   2.1460206e-03   2.9129032e-04   4.2291755e-05   3.3399786e-05
   1.1775305e-03   4.4721855e-05   1.7202620e-05   5.4456113e-05
   1.1638206e-03   8.7279832e-05   2.2993249e-05   1.6561795e-05
   1.3539728e-03   1.6730004e-05   1.7200973e-05   7.1026460e-05
   5.8186578e-03   2.4072635e-04   2.3521110e-05   1.6806994e-05
   2.3232863e-03   2.6350883e-04   2.5514202e-05   9.4655672e-06
   6.2193471e-03   2.6688114e-06   2.3956690e-05   1.2487401e-05
   1.8692109e-03   2.2614492e-05   3.8207828e-05   1.1796135e-05
   7.0876099e-04   1.0304625e-04   2.3871417e-05   2.0244511e-05
   2.2434078e-03   8.6778384e-05   3.8546334e-05   4.7202663e-05
   1.8225295e-03   1.3637945e-04   3.6633773e-05   1.3463372e-05
   2.5611386e-03   1.0027168e-04   3.8243441e-05   9.8686082e-06


==> dat/par_pb/hapod/DeltaErr.dat <==
   7.2180583e-06   5.7009741e-06
   3.2175327e-03   1.1663628e-01
   8.3422748e-04   4.1227770e-02
   1.5471045e-04   2.2582285e-02
   9.8235980e-04   2.5508194e-02
   4.3183231e-03   1.3328183e-01
   9.6508151e-04   3.3506118e-02
   5.6770665e-04   3.0134956e-02
   3.7221734e-03   1.3328489e-01
   2.4222014e-03   5.5053469e-02
   2.3814447e-03   6.1548063e-02
   2.8197656e-03   9.3148186e-02
   9.2358353e-04   2.7821652e-02
   4.2098849e-03   1.0263290e-01
   1.3832023e-04   3.4070638e-02
   3.7090659e-03   9.9557130e-02
   8.7853707e-04   3.0807681e-02
   2.3419569e-04   6.1468688e-03
   2.0038722e-04   4.3015347e-03
   1.1711059e-03   2.6835582e-02
   6.4943633e-04   4.0976105e-02
   1.9150234e-03   4.7412454e-02
   1.8065632e-03   6.0161497e-02
   1.9645039e-03   6.2685939e-02
   1.9787162e-03   5.8418231e-02
   1.3958245e-03   5.0600407e-02
   5.2773063e-04   2.7701672e-02
   2.5753520e-03   8.1271089e-02
   9.1025157e-04   4.3751801e-02
   4.8745552e-04   1.8374433e-02
   1.1218991e-03   4.9003960e-02
   1.9815064e-03   5.2703925e-02
   1.7992128e-04   1.3851505e-02
   1.5447065e-03   4.7395111e-02
   5.5965126e-03   1.3147498e-01
   3.7586309e-04   1.0313993e-02
   3.1400835e-03   8.5541397e-02
   4.2817830e-03   1.0594767e-01
   2.1460206e-03   6.7887958e-02
   1.1775305e-03   3.8992794e-02
   1.1638206e-03   3.3755691e-02
   1.3539728e-03   4.4217310e-02
   5.8186578e-03   1.3542569e-01
   2.3232863e-03   5.5871097e-02
   6.2193471e-03   1.1360832e-01
   1.8692109e-03   5.3706383e-02
   7.0876099e-04   2.5341999e-02
   2.2434078e-03   7.5781452e-02
   1.8225295e-03   5.9551207e-02
   2.5611386e-03   7.1808967e-02
   2.8224042e-06   1.1398548e-05
   2.4473356e-05   2.5218718e-03
   5.2776998e-05   1.2552138e-02
   2.2690570e-05   1.0030254e-02
   2.1829979e-05   2.3834884e-03
   2.6385270e-04   7.4696704e-03
   8.7921126e-05   1.2210760e-02
   5.4709287e-05   1.3075111e-02
   7.9318705e-05   2.3813221e-03
   4.4471979e-05   8.8889194e-03
   1.9778791e-04   8.7710266e-03
   1.0507023e-04   4.9008221e-03
   1.4943156e-04   4.4536925e-03
   2.0008800e-04   5.7860489e-03
   3.3893657e-05   1.3939439e-02
   3.0572974e-04   1.0828498e-02
   2.0805338e-04   6.3250549e-03
   2.3341042e-05   1.4410596e-03
   9.7772118e-05   2.4853003e-03
   4.2132291e-05   6.1781261e-03
   4.4899183e-05   1.5855405e-02
   6.8755735e-05   3.7347424e-03
   7.9623060e-05   1.0909732e-02
   3.2243079e-05   5.7757483e-03
   8.3399761e-05   8.0117599e-03
   5.0679072e-05   1.2695878e-02
   8.1385919e-05   9.1507673e-03
   2.3448396e-04   1.0899762e-02
   2.4190199e-04   1.5478184e-02
   3.0510772e-05   6.2958199e-03
   1.1108026e-04   1.3551169e-02
   1.3123740e-04   3.6940091e-03
   2.8167693e-05   6.3960967e-03
   9.0035273e-05   1.2527412e-02
   2.3602725e-04   6.2902074e-03
   1.6316504e-05   3.6723005e-03
   2.4170268e-04   8.6667354e-03
   1.8814856e-04   5.7342322e-03
   2.9129032e-04   9.9519377e-03
   4.4721855e-05   2.9954137e-03
   8.7279832e-05   3.3003636e-03
   1.6730004e-05   2.6972388e-03
   2.4072635e-04   5.8180157e-03
   2.6350883e-04   8.9816276e-03
   2.6688114e-06   1.3073677e-05
   2.2614492e-05   1.0039138e-02
   1.0304625e-04   5.8297632e-03
   8.6778384e-05   8.5971636e-03
   1.3637945e-04   1.1165632e-02
   1.0027168e-04   9.8428457e-03
   1.9505109e-05   1.4442512e-05
   2.2371436e-05   5.5590845e-04
   5.5893838e-05   8.6387603e-03
   4.5633281e-05   6.5148129e-03
   2.3227733e-05   1.0677511e-03
   2.4068341e-05   2.6801485e-03
   4.9421459e-05   6.5802612e-03
   4.6265654e-05   7.1125035e-03
   1.8103022e-05   4.4780546e-04
   4.2133714e-05   5.5582018e-03
   2.6486109e-05   9.2053662e-04
   2.4930165e-05   3.3937996e-03
   2.1211093e-05   2.1506283e-03
   2.5030840e-05   1.4715828e-03
   5.2733160e-05   8.2801601e-03
   2.4753068e-05   1.2384781e-05
   2.5334598e-05   4.9869873e-03
   1.8704098e-05   3.5417629e-04
   2.0615654e-05   9.8633146e-04
   2.7350014e-05   4.2684245e-03
   6.2397062e-05   1.0963459e-02
   2.8461851e-05   1.8076378e-03
   3.4398234e-05   8.5239029e-03
   2.5644653e-05   4.4460107e-03
   3.6121469e-05   3.8850955e-03
   4.3124527e-05   8.1852230e-03
   3.6514649e-05   3.8787876e-03
   2.3576181e-05   1.0267796e-02
   1.1204051e-04   1.2364059e-02
   3.0154162e-05   4.8159942e-03
   6.4077751e-05   9.8147665e-03
   1.8893132e-05   1.6890001e-03
   2.8294502e-05   4.0278838e-03
   5.6866780e-05   6.8016724e-03
   1.9591141e-05   4.0476711e-03
   1.9332586e-05   2.0368562e-03
   3.7763035e-05   1.3876561e-03
   2.0469514e-05   5.5116140e-03
   4.2291755e-05   3.4240326e-03
   1.7202620e-05   5.6825042e-04
   2.2993249e-05   2.8545783e-03
   1.7200973e-05   7.6796080e-04
   2.3521110e-05   3.6489805e-03
   2.5514202e-05   2.7208055e-04
   2.3956690e-05   1.0559994e-05
   3.8207828e-05   5.5295866e-03
   2.3871417e-05   5.2782805e-03
   3.8546334e-05   6.0074429e-03
   3.6633773e-05   9.3579748e-03
   3.8243441e-05   7.7030401e-03
   1.0570562e-05   2.1151541e-05
   7.6826918e-06   1.6688186e-04
   7.7560601e-06   1.0529244e-04
   3.4464643e-05   1.8335468e-04
   1.7694693e-05   9.2780517e-05
   3.1720541e-05   2.4816495e-04
   1.5856237e-05   3.3165311e-04
   3.1841796e-05   1.9648425e-04
   2.3019998e-05   1.3894500e-04
   8.9071120e-06   2.2046461e-04
   6.5624158e-06   2.1965837e-04
   7.4602837e-05   4.3858047e-04
   1.1315824e-05   2.6760381e-04
   1.3828098e-05   1.8491695e-04
   1.7767865e-05   1.0884718e-04
   1.3687329e-05   1.7300234e-05
   2.3319742e-05   6.7057306e-04
   1.5388560e-05   6.3149976e-05
   2.8071640e-05   1.7857486e-04
   5.5698425e-05   3.3251554e-04
   3.0485796e-05   2.1144825e-04
   2.4025628e-05   3.7804550e-04
   9.8372655e-06   4.5713440e-04
   4.0375508e-06   1.9096567e-04
   2.5590516e-05   1.2907103e-04
   2.7864960e-05   5.0140211e-04
   3.7489495e-06   1.6939067e-04
   2.2041050e-05   4.5341160e-04
   1.1537477e-05   1.9657324e-05
   6.8515832e-05   3.1022586e-04
   2.7098624e-05   1.9984189e-04
   1.1174857e-05   6.9092298e-05
   1.5885578e-05   3.5032356e-04
   4.7641930e-05   2.3422477e-04
   5.7079051e-05   2.1532829e-04
   5.1953420e-05   3.0830068e-04
   2.3626441e-05   5.1906272e-04
   3.6575190e-05   1.4069781e-04
   3.3399786e-05   6.9203623e-04
   5.4456113e-05   2.3490284e-04
   1.6561795e-05   9.2784698e-05
   7.1026460e-05   3.4377768e-04
   1.6806994e-05   1.3551461e-04
   9.4655672e-06   1.3391563e-04
   1.2487401e-05   1.3561237e-05
   1.1796135e-05   3.8414611e-04
   2.0244511e-05   1.0809052e-04
   4.7202663e-05   3.1531616e-04
   1.3463372e-05   2.0504711e-04
   9.8686082e-06   1.8407309e-04


==> dat/par_pb/hapod/Err_train.dat <==
   5.7009741e-06   1.1398548e-05   1.4442512e-05   2.1151541e-05
   1.1663628e-01   2.5218718e-03   5.5590845e-04   1.6688186e-04
   4.1227770e-02   1.2552138e-02   8.6387603e-03   1.0529244e-04
   2.2582285e-02   1.0030254e-02   6.5148129e-03   1.8335468e-04
   2.5508194e-02   2.3834884e-03   1.0677511e-03   9.2780517e-05
   1.3328183e-01   7.4696704e-03   2.6801485e-03   2.4816495e-04
   3.3506118e-02   1.2210760e-02   6.5802612e-03   3.3165311e-04
   3.0134956e-02   1.3075111e-02   7.1125035e-03   1.9648425e-04
   1.3328489e-01   2.3813221e-03   4.4780546e-04   1.3894500e-04
   5.5053469e-02   8.8889194e-03   5.5582018e-03   2.2046461e-04
   6.1548063e-02   8.7710266e-03   9.2053662e-04   2.1965837e-04
   9.3148186e-02   4.9008221e-03   3.3937996e-03   4.3858047e-04
   2.7821652e-02   4.4536925e-03   2.1506283e-03   2.6760381e-04
   1.0263290e-01   5.7860489e-03   1.4715828e-03   1.8491695e-04
   3.4070638e-02   1.3939439e-02   8.2801601e-03   1.0884718e-04
   9.9557130e-02   1.0828498e-02   1.2384781e-05   1.7300234e-05
   3.0807681e-02   6.3250549e-03   4.9869873e-03   6.7057306e-04
   6.1468688e-03   1.4410596e-03   3.5417629e-04   6.3149976e-05
   4.3015347e-03   2.4853003e-03   9.8633146e-04   1.7857486e-04
   2.6835582e-02   6.1781261e-03   4.2684245e-03   3.3251554e-04
   4.0976105e-02   1.5855405e-02   1.0963459e-02   2.1144825e-04
   4.7412454e-02   3.7347424e-03   1.8076378e-03   3.7804550e-04
   6.0161497e-02   1.0909732e-02   8.5239029e-03   4.5713440e-04
   6.2685939e-02   5.7757483e-03   4.4460107e-03   1.9096567e-04
   5.8418231e-02   8.0117599e-03   3.8850955e-03   1.2907103e-04
   5.0600407e-02   1.2695878e-02   8.1852230e-03   5.0140211e-04
   2.7701672e-02   9.1507673e-03   3.8787876e-03   1.6939067e-04
   8.1271089e-02   1.0899762e-02   1.0267796e-02   4.5341160e-04
   4.3751801e-02   1.5478184e-02   1.2364059e-02   1.9657324e-05
   1.8374433e-02   6.2958199e-03   4.8159942e-03   3.1022586e-04
   4.9003960e-02   1.3551169e-02   9.8147665e-03   1.9984189e-04
   5.2703925e-02   3.6940091e-03   1.6890001e-03   6.9092298e-05
   1.3851505e-02   6.3960967e-03   4.0278838e-03   3.5032356e-04
   4.7395111e-02   1.2527412e-02   6.8016724e-03   2.3422477e-04
   1.3147498e-01   6.2902074e-03   4.0476711e-03   2.1532829e-04
   1.0313993e-02   3.6723005e-03   2.0368562e-03   3.0830068e-04
   8.5541397e-02   8.6667354e-03   1.3876561e-03   5.1906272e-04
   1.0594767e-01   5.7342322e-03   5.5116140e-03   1.4069781e-04
   6.7887958e-02   9.9519377e-03   3.4240326e-03   6.9203623e-04
   3.8992794e-02   2.9954137e-03   5.6825042e-04   2.3490284e-04
   3.3755691e-02   3.3003636e-03   2.8545783e-03   9.2784698e-05
   4.4217310e-02   2.6972388e-03   7.6796080e-04   3.4377768e-04
   1.3542569e-01   5.8180157e-03   3.6489805e-03   1.3551461e-04
   5.5871097e-02   8.9816276e-03   2.7208055e-04   1.3391563e-04
   1.1360832e-01   1.3073677e-05   1.0559994e-05   1.3561237e-05
   5.3706383e-02   1.0039138e-02   5.5295866e-03   3.8414611e-04
   2.5341999e-02   5.8297632e-03   5.2782805e-03   1.0809052e-04
   7.5781452e-02   8.5971636e-03   6.0074429e-03   3.1531616e-04
   5.9551207e-02   1.1165632e-02   9.3579748e-03   2.0504711e-04
   7.1808967e-02   9.8428457e-03   7.7030401e-03   1.8407309e-04


==> dat/par_pb/hapod/errtest.dat <==
   1.5000000e+01   1.2069618e-01
   2.5000000e+01   1.5264508e-02
   3.1000000e+01   1.0716992e-02
   3.7000000e+01   7.6773598e-04


==> dat/par_pb/hapod/errtest_stronggreedy.dat <==
   1.5000000e+01   1.2069618e-01
   3.0000000e+01   1.4740270e-02
   3.1000000e+01   5.7290972e-03
   3.6000000e+01   1.6024379e-03


==> dat/par_pb/hapod/mu1mu2.dat <==
   1.1488568e+03   3.4019002e-01
   8.5820589e+02   2.7994055e-01
   1.1045394e+03   2.6161230e-01
   9.4342416e+02   2.5933969e-01


==> dat/par_pb/hapod/mu1mu3.dat <==
   1.1488568e+03   2.3724157e+01
   8.5820589e+02   2.3798366e+01
   1.1045394e+03   2.4089554e+01
   9.4342416e+02   1.9379166e+01


==> dat/par_pb/mu1mu2.dat <==
   1.1488568e+03   3.4019002e-01
   8.5820589e+02   2.7994055e-01
   1.1045394e+03   2.6161230e-01
   9.4342416e+02   2.5933969e-01


==> dat/par_pb/mu1mu3.dat <==
   1.1488568e+03   2.3724157e+01
   8.5820589e+02   2.3798366e+01
   1.1045394e+03   2.4089554e+01
   9.4342416e+02   1.9379166e+01


==> dat/par_pb/strong_PODGreedy/DeltaErr.dat <==
   1.1860168e-07   3.8088332e-07
   8.7283626e-02   1.1663691e-01
   1.8893346e-02   4.1228797e-02
   3.5480048e-03   2.2582173e-02
   2.2966224e-02   2.5506859e-02
   1.0064148e-01   1.3328616e-01
   2.5375916e-02   3.3506233e-02
   1.4330505e-02   3.0134832e-02
   9.8961481e-02   1.3328628e-01
   5.8404434e-02   5.5053101e-02
   5.2400800e-02   6.1552932e-02
   7.1092376e-02   9.3150224e-02
   2.3234902e-02   2.7822839e-02
   1.0642178e-01   1.0263505e-01
   5.1635549e-03   3.4070652e-02
   8.0748555e-02   9.9563268e-02
   2.2328384e-02   3.0810414e-02
   5.4370208e-03   6.1456898e-03
   9.6500426e-04   4.3102293e-03
   2.6914422e-02   2.6834796e-02
   1.4957517e-02   4.0975579e-02
   4.7581020e-02   4.7412148e-02
   4.8781174e-02   6.0162272e-02
   5.1977323e-02   6.2686866e-02
   4.9267240e-02   5.8420735e-02
   3.4655535e-02   5.0599472e-02
   1.3218452e-02   2.7701136e-02
   6.7954704e-02   8.1273340e-02
   1.4447833e-02   4.3757009e-02
   1.4123276e-02   1.8375516e-02
   2.4965201e-02   4.9006175e-02
   4.9482713e-02   5.2704620e-02
   3.6369005e-03   1.3851571e-02
   3.4080416e-02   4.7393229e-02
   1.4104548e-01   1.3147782e-01
   8.1587250e-03   1.0313611e-02
   8.3427818e-02   8.5544395e-02
   1.0658766e-01   1.0594928e-01
   5.9443479e-02   6.7892034e-02
   3.2056552e-02   3.8993125e-02
   2.6924515e-02   3.3758446e-02
   3.5931090e-02   4.4218205e-02
   1.4709535e-01   1.3542869e-01
   4.8214689e-02   5.5877909e-02
   1.3684132e-01   1.1360704e-01
   4.4317795e-02   5.3704717e-02
   1.6638566e-02   2.5342187e-02
   5.5363337e-02   7.5783186e-02
   4.5332503e-02   5.9551611e-02
   6.2367112e-02   7.1808737e-02
   1.1829809e-07   1.6276528e-06
   5.8736114e-04   1.0693241e-02
   2.8900335e-04   1.2882722e-02
   2.1204285e-04   1.0092870e-02
   2.0191146e-04   3.3661871e-03
   6.3550758e-05   1.0109025e-03
   2.7678466e-04   1.1826078e-02
   3.0317518e-04   1.2893551e-02
   5.0847290e-04   9.3404372e-03
   3.4974450e-04   9.6194008e-03
   2.3805111e-04   6.1865333e-03
   2.6059920e-04   5.9438602e-03
   3.1315274e-04   4.6856886e-03
   6.5045807e-05   2.3246820e-03
   3.1856577e-04   1.3971419e-02
   2.4108623e-04   6.0009067e-03
   5.2003720e-04   8.6011446e-03
   4.7115364e-05   1.2602087e-03
   2.5794813e-04   3.5586258e-03
   3.1470150e-04   7.5052076e-03
   3.2456113e-04   1.6189078e-02
   1.9537391e-04   4.0175117e-03
   5.7441063e-04   1.5021676e-02
   4.2149596e-04   9.3768061e-03
   1.9146054e-04   7.7105479e-03
   3.2580239e-04   1.3024437e-02
   3.5123900e-04   9.4431778e-03
   4.1919202e-04   1.1610115e-02
   6.6741619e-04   1.7622528e-02
   2.4447787e-04   7.2152881e-03
   3.5781824e-04   1.4297083e-02
   1.1360866e-04   1.5933230e-03
   1.8364104e-04   6.7806873e-03
   4.8394486e-04   1.2823817e-02
   1.4759398e-04   1.8179972e-03
   1.3862328e-04   3.9854224e-03
   3.1179364e-04   6.2501738e-03
   1.2516221e-04   4.0620869e-03
   6.0935993e-04   9.5176746e-03
   3.6403607e-04   5.9615459e-03
   9.6598918e-05   3.1353506e-03
   2.8216079e-04   4.8066499e-03
   2.3680276e-07   2.8733418e-06
   3.6791644e-04   6.5043653e-03
   7.2088366e-04   7.4438435e-03
   4.0758575e-04   1.0587700e-02
   2.5162480e-04   6.6488753e-03
   2.4695143e-04   9.0714030e-03
   2.7789043e-04   1.1725175e-02
   2.1780620e-04   1.0114994e-02
   7.1442395e-08   7.8355328e-07
   3.7446339e-05   2.0634667e-03
   2.5776220e-04   1.2578194e-02
   1.8382452e-04   9.8976389e-03
   4.2846192e-05   2.1650836e-03
   2.9684153e-05   2.5596512e-04
   2.3401687e-04   1.1563216e-02
   2.5659172e-04   1.2548562e-02
   1.4751740e-05   3.2730036e-04
   1.8253067e-04   8.6569191e-03
   1.1095734e-04   5.4579712e-03
   8.5072322e-05   4.4693289e-03
   1.0451146e-05   3.8842360e-04
   4.4186242e-05   2.2424483e-03
   2.7924082e-04   1.3658656e-02
   1.1081821e-04   5.2431945e-03
   4.9946985e-05   2.4883086e-03
   2.2209860e-05   1.1148871e-03
   8.7537988e-06   3.1292629e-04
   1.2981561e-04   6.1739440e-03
   2.8575126e-04   1.5852296e-02
   6.4515377e-05   3.1400111e-03
   1.8791812e-04   1.0955275e-02
   1.0326501e-04   5.7736740e-03
   1.3220522e-04   7.1796916e-03
   2.3723824e-04   1.2567576e-02
   1.5845368e-04   8.2547290e-03
   1.7518450e-04   9.8410652e-03
   3.5040932e-04   1.5532955e-02
   1.1381748e-04   6.1851358e-03
   2.8626412e-04   1.3669949e-02
   1.0927959e-05   4.1943522e-04
   1.1851056e-04   6.2853941e-03
   2.3521192e-04   1.1832514e-02
   1.9069694e-05   1.6557102e-04
   7.0833547e-05   3.4743035e-03
   9.2213646e-05   4.7947145e-03
   7.3645893e-05   3.8116334e-03
   5.9259989e-05   3.1477285e-03
   3.0438196e-05   1.4524746e-03
   5.5361756e-05   2.8080650e-03
   4.0504517e-05   2.0004559e-03
   1.0752685e-07   8.6089480e-07
   9.6184398e-05   4.4143469e-03
   6.4823390e-07   5.3492370e-06
   1.9172425e-04   9.6275097e-03
   1.0014489e-04   5.4592754e-03
   1.6874722e-04   8.6240659e-03
   2.0179403e-04   1.1156970e-02
   1.8742367e-04   9.9329126e-03
   8.6589753e-08   8.3372581e-07
   1.0119039e-05   1.0372185e-04
   5.5789820e-06   8.1525071e-05
   6.6197905e-06   1.1477165e-04
   2.8043523e-06   4.2160660e-05
   1.1352006e-05   1.2920071e-04
   8.8617573e-06   1.8548213e-04
   1.4239578e-05   1.4494330e-04
   1.0230151e-05   1.3674882e-04
   7.9225723e-06   1.5672468e-04
   1.7230481e-05   1.9642629e-04
   1.2637120e-05   2.4504233e-04
   6.3468769e-06   6.2708416e-05
   2.5531708e-06   4.8072640e-05
   1.0902003e-05   8.6158216e-05
   1.8269520e-05   1.4792197e-04
   2.2223029e-05   2.5219610e-04
   3.2319236e-06   4.6550515e-05
   4.0907535e-06   7.7308458e-05
   1.4389711e-05   1.8595020e-04
   1.0551459e-05   1.2185332e-04
   1.3174580e-05   2.3781036e-04
   1.9294953e-05   1.6602046e-04
   1.0305343e-05   7.4867614e-05
   5.8585495e-06   7.9515311e-05
   2.1656743e-05   2.8646889e-04
   1.8238534e-06   3.4512068e-05
   1.5096524e-05   1.1864527e-04
   6.3626323e-07   8.9730954e-06
   1.0673653e-05   2.1765936e-04
   1.0356132e-05   9.1905725e-05
   2.2544698e-06   3.2806447e-05
   1.4450544e-05   1.9659124e-04
   9.6360812e-06   1.2827658e-04
   1.4198921e-05   2.1052079e-04
   1.2740497e-05   1.8602090e-04
   1.4801704e-05   2.0495855e-04
   9.4870390e-06   1.4740391e-04
   2.1140839e-05   2.1410140e-04
   9.5662548e-06   1.9093543e-04
   2.0460532e-06   2.6427852e-05
   1.2359561e-05   2.3301314e-04
   1.0653710e-07   8.4492863e-07
   1.7296150e-05   1.4864040e-04
   3.5768689e-07   4.4546457e-06
   1.7942986e-05   2.4001285e-04
   4.7408992e-06   8.2730287e-05
   1.0824038e-05   1.7084799e-04
   8.5385661e-06   7.0047946e-05
   8.2724947e-06   7.6153084e-05


==> dat/srp/Gal.dat <==
   1.0000000e-02   1.4579680e-06
   2.0000000e-02   1.7343281e-05
   3.0000000e-02   6.4204735e-05
   4.0000000e-02   7.0185105e-05
   5.0000000e-02   3.8327247e-05
   6.0000000e-02   3.6103427e-05
   7.0000000e-02   6.1329672e-05
   8.0000000e-02   3.7165161e-05
   9.0000000e-02   1.7651585e-05
   1.0000000e-01   6.6654572e-05
   1.5000000e-01   5.9116480e-05
   2.0000000e-01   9.7586180e-05
   3.0000000e-01   3.0342368e-05
   4.0000000e-01   1.0107013e-04
   5.0000000e-01   1.6129788e-05
   6.0000000e-01   7.8246832e-05
   7.0000000e-01   4.2785568e-05
   8.0000000e-01   3.4134907e-05
   9.0000000e-01   6.1820966e-05
   1.0000000e+00   1.8263447e-05


==> dat/srp/Gal_N20.dat <==
   1.0000000e-02   3.2033240e-13
   2.0000000e-02   9.3493271e-07
   3.0000000e-02   7.1422332e-07
   4.0000000e-02   5.4203046e-07
   5.0000000e-02   4.1645185e-07
   6.0000000e-02   3.4655693e-07
   7.0000000e-02   3.0502667e-07
   8.0000000e-02   2.7941196e-07
   9.0000000e-02   2.6308654e-07
   1.0000000e-01   2.5228908e-07
   1.5000000e-01   2.2989716e-07
   2.0000000e-01   2.2345416e-07
   3.0000000e-01   2.2198240e-07
   4.0000000e-01   2.2537298e-07
   5.0000000e-01   2.2906626e-07
   6.0000000e-01   2.3230856e-07
   7.0000000e-01   2.3493096e-07
   8.0000000e-01   2.3699795e-07
   9.0000000e-01   2.3856656e-07
   1.0000000e+00   2.3973637e-07


==> dat/srp/POD/e_T.dat <==
   1.0000000e+00   4.1263725e-01
   2.0000000e+00   1.1689667e-01
   3.0000000e+00   4.0514288e-02
   4.0000000e+00   1.0839656e-02
   5.0000000e+00   2.4317749e-03
   6.0000000e+00   5.8157256e-04
   7.0000000e+00   2.3495111e-04
   8.0000000e+00   1.1450106e-04
   9.0000000e+00   2.7204030e-05
   1.0000000e+01   9.3604132e-06
   1.1000000e+01   4.6729653e-06
   1.2000000e+01   9.8723472e-07
   1.3000000e+01   2.9276941e-07
   1.4000000e+01   2.7074061e-07
   1.5000000e+01   3.0888567e-08
   1.6000000e+01   7.7978289e-09
   1.7000000e+01   1.5276389e-09
   1.8000000e+01   3.8693830e-10
   1.9000000e+01   1.2168358e-10
   2.0000000e+01   9.8582724e-11


==> dat/srp/POD/e_T_opt.dat <==
   1.0000000e+00   3.9940674e-01
   2.0000000e+00   1.1667787e-01
   3.0000000e+00   4.0503845e-02
   4.0000000e+00   1.0838460e-02
   5.0000000e+00   2.4316524e-03
   6.0000000e+00   5.8150222e-04
   7.0000000e+00   2.2634716e-04
   8.0000000e+00   1.1391668e-04
   9.0000000e+00   2.7068436e-05
   1.0000000e+01   5.8355445e-06
   1.1000000e+01   3.3616302e-06
   1.2000000e+01   9.7146329e-07
   1.3000000e+01   2.9258475e-07
   1.4000000e+01   5.7452517e-08
   1.5000000e+01   1.6092150e-08
   1.6000000e+01   7.7415470e-09
   1.7000000e+01   1.2859347e-09
   1.8000000e+01   5.8971120e-10
   1.9000000e+01   1.0071778e-10
   2.0000000e+01   7.5767674e-11


==> dat/srp/POD/e_p.dat <==
   1.0000000e+00   1.5150246e-02
   2.0000000e+00   2.5890606e-05
   3.0000000e+00   7.9098982e-06
   4.0000000e+00   1.9655080e-06
   5.0000000e+00   4.8753094e-07
   6.0000000e+00   1.8460862e-07
   7.0000000e+00   7.5910166e-08
   8.0000000e+00   1.4566548e-08
   9.0000000e+00   5.9528948e-09
   1.0000000e+01   3.9611354e-09
   1.1000000e+01   1.1386547e-09
   1.2000000e+01   4.2073119e-10
   1.3000000e+01   1.5367433e-10
   1.4000000e+01   5.5849488e-11
   1.5000000e+01   8.9760710e-12
   1.6000000e+01   1.8930781e-12
   1.7000000e+01   4.1050912e-13
   1.8000000e+01   1.5002711e-13
   1.9000000e+01   1.1300081e-13
   2.0000000e+01   1.0275224e-13


==> dat/srp/POD/e_p_opt.dat <==
   1.0000000e+00   1.5024961e-02
   2.0000000e+00   2.5714194e-05
   3.0000000e+00   7.6874311e-06
   4.0000000e+00   1.9512076e-06
   5.0000000e+00   4.8592344e-07
   6.0000000e+00   1.7978548e-07
   7.0000000e+00   6.6745945e-08
   8.0000000e+00   1.3794094e-08
   9.0000000e+00   5.4537375e-09
   1.0000000e+01   4.3152037e-09
   1.1000000e+01   1.2080957e-09
   1.2000000e+01   1.0631574e-09
   1.3000000e+01   1.6623941e-10
   1.4000000e+01   1.5356107e-10
   1.5000000e+01   1.2232672e-11
   1.6000000e+01   3.5980437e-12
   1.7000000e+01   9.2392980e-13
   1.8000000e+01   6.4108121e-13
   1.9000000e+01   4.9467506e-13
   2.0000000e+01   2.8588736e-13


==> dat/srp/POD/e_u.dat <==
   1.0000000e+00   9.7956729e-02
   2.0000000e+00   2.8594046e-02
   3.0000000e+00   1.2331293e-02
   4.0000000e+00   2.1583822e-03
   5.0000000e+00   6.1469285e-04
   6.0000000e+00   1.2145026e-04
   7.0000000e+00   4.6949125e-05
   8.0000000e+00   2.4347063e-05
   9.0000000e+00   5.8022132e-06
   1.0000000e+01   3.9998702e-06
   1.1000000e+01   5.0300089e-07
   1.2000000e+01   9.0141208e-08
   1.3000000e+01   4.2749998e-08
   1.4000000e+01   1.7956551e-08
   1.5000000e+01   4.2405191e-09
   1.6000000e+01   6.5545048e-10
   1.7000000e+01   1.1503998e-10
   1.8000000e+01   3.2826429e-11
   1.9000000e+01   1.1068697e-11
   2.0000000e+01   9.4972355e-12


==> dat/srp/POD/e_u_opt.dat <==
   1.0000000e+00   9.4359261e-02
   2.0000000e+00   2.7705643e-02
   3.0000000e+00   9.6025024e-03
   4.0000000e+00   2.1322608e-03
   5.0000000e+00   6.1299202e-04
   6.0000000e+00   1.1867938e-04
   7.0000000e+00   4.6301414e-05
   8.0000000e+00   2.0237230e-05
   9.0000000e+00   5.6509244e-06
   1.0000000e+01   3.5379849e-06
   1.1000000e+01   4.9418383e-07
   1.2000000e+01   8.9802606e-08
   1.3000000e+01   4.2520156e-08
   1.4000000e+01   1.7845994e-08
   1.5000000e+01   4.2280411e-09
   1.6000000e+01   1.8677657e-09
   1.7000000e+01   6.2675780e-10
   1.8000000e+01   4.3999032e-11
   1.9000000e+01   2.0957734e-11
   2.0000000e+01   1.8296153e-11


==> dat/srp/e_Galerkin.dat <==
   1.0000000e+00   3.5718871e-01
   2.0000000e+00   8.3303329e-02
   3.0000000e+00   3.0487634e-02
   4.0000000e+00   7.6788685e-03
   5.0000000e+00   1.7655363e-03
   6.0000000e+00   7.6622827e-04
   7.0000000e+00   5.6753187e-04
   8.0000000e+00   3.2315565e-04
   9.0000000e+00   2.5017395e-04
   1.0000000e+01   4.0971653e-05
   1.1000000e+01   7.4409724e-06
   1.2000000e+01   2.2538418e-06
   1.3000000e+01   8.4934860e-07
   1.4000000e+01   3.2380544e-07
   1.5000000e+01   2.5270044e-07
   1.6000000e+01   2.4590474e-07
   1.7000000e+01   2.6391669e-07
   1.8000000e+01   2.6532263e-07
   1.9000000e+01   2.8982731e-07
   2.0000000e+01   3.3816949e-07


==> dat/srp/e_projection.dat <==
   1.0000000e+00   2.6640005e-01
   2.0000000e+00   6.4493162e-02
   3.0000000e+00   2.1653727e-02
   4.0000000e+00   5.8907602e-03
   5.0000000e+00   1.3212784e-03
   6.0000000e+00   3.8462540e-04
   7.0000000e+00   2.0368411e-04
   8.0000000e+00   7.5348760e-05
   9.0000000e+00   3.4833489e-05
   1.0000000e+01   1.3967600e-05
   1.1000000e+01   2.8390700e-06
   1.2000000e+01   7.6742821e-07
   1.3000000e+01   2.7349019e-07
   1.4000000e+01   1.5705729e-07
   1.5000000e+01   3.3589054e-08
   1.6000000e+01   6.3641191e-09
   1.7000000e+01   1.4575566e-09
   1.8000000e+01   1.2986485e-09
   1.9000000e+01   4.2123575e-10
   2.0000000e+01   6.2200181e-11


==> dat/srp/eigenvalues.dat <==
   1.0000000e+00   5.6940470e+01
   2.0000000e+00   4.0947731e+00
   3.0000000e+00   2.2619040e-01
   4.0000000e+00   2.6611139e-02
   5.0000000e+00   2.0198347e-03
   6.0000000e+00   9.7931877e-05
   7.0000000e+00   6.5243070e-06
   8.0000000e+00   2.1947877e-06
   9.0000000e+00   2.7360323e-07
   1.0000000e+01   6.2410440e-08
   1.1000000e+01   1.1463317e-08
   1.2000000e+01   4.5792179e-10
   1.3000000e+01   3.1512313e-11
   1.4000000e+01   3.0722349e-12
   1.5000000e+01   1.4422740e-12
   1.6000000e+01   6.6778246e-14
   1.7000000e+01   4.9305717e-15
   1.8000000e+01   2.3783751e-15
   1.9000000e+01   2.2418380e-15
   2.0000000e+01   2.0173552e-15
   2.1000000e+01   1.7598366e-15
   2.2000000e+01   1.6977901e-15
   2.3000000e+01   1.6378564e-15
   2.4000000e+01   1.5882306e-15
   2.5000000e+01   1.5438095e-15
   2.6000000e+01   1.4769170e-15
   2.7000000e+01   1.4184064e-15
   2.8000000e+01   1.3543862e-15
   2.9000000e+01   1.3410202e-15
   3.0000000e+01   1.2454276e-15
   3.1000000e+01   1.1712886e-15
   3.2000000e+01   1.0293834e-15
   3.3000000e+01   1.0206720e-15
   3.4000000e+01   9.8679537e-16
   3.5000000e+01   9.6377269e-16
   3.6000000e+01   8.5552783e-16
   3.7000000e+01   8.0126260e-16
   3.8000000e+01   7.9689783e-16
   3.9000000e+01   7.7472314e-16
   4.0000000e+01   6.3530780e-16
   4.1000000e+01   6.1768340e-16
   4.2000000e+01   5.9880609e-16
   4.3000000e+01   5.9375451e-16
   4.4000000e+01   5.8043932e-16
   4.5000000e+01   5.5978922e-16
   4.6000000e+01   4.6716577e-16
   4.7000000e+01   4.5959047e-16
   4.8000000e+01   4.1668904e-16
   4.9000000e+01   3.5992348e-16
   5.0000000e+01   3.4553233e-16
   5.1000000e+01   2.5612163e-16
   5.2000000e+01   2.4426122e-16
   5.3000000e+01   2.0854143e-16
   5.4000000e+01   1.6329475e-16
   5.5000000e+01   9.5006782e-17
   5.6000000e+01   3.5867124e-17
   5.7000000e+01  -6.8954919e-20
   5.8000000e+01  -5.7176827e-17
   5.9000000e+01  -8.8891864e-17
   6.0000000e+01  -9.1873987e-17
   6.1000000e+01  -1.5123916e-16
   6.2000000e+01  -1.5698763e-16
   6.3000000e+01  -2.6874696e-16
   6.4000000e+01  -3.1302011e-16
   6.5000000e+01  -3.5404483e-16
   6.6000000e+01  -4.2825758e-16
   6.7000000e+01  -4.9579340e-16
   6.8000000e+01  -5.4280662e-16
   6.9000000e+01  -5.8985009e-16
   7.0000000e+01  -6.1572598e-16
   7.1000000e+01  -6.3946236e-16
   7.2000000e+01  -6.4982370e-16
   7.3000000e+01  -6.5648981e-16
   7.4000000e+01  -7.0764745e-16
   7.5000000e+01  -7.3041307e-16
   7.6000000e+01  -8.4164702e-16
   7.7000000e+01  -8.8129516e-16
   7.8000000e+01  -9.7251442e-16
   7.9000000e+01  -1.0206284e-15
   8.0000000e+01  -1.0454912e-15
   8.1000000e+01  -1.0977513e-15
   8.2000000e+01  -1.1219925e-15
   8.3000000e+01  -1.1663513e-15
   8.4000000e+01  -1.2671461e-15
   8.5000000e+01  -1.3251309e-15
   8.6000000e+01  -1.4150987e-15
   8.7000000e+01  -1.4164799e-15
   8.8000000e+01  -1.4655546e-15
   8.9000000e+01  -1.4750418e-15
   9.0000000e+01  -1.5552112e-15
   9.1000000e+01  -1.5910277e-15
   9.2000000e+01  -1.6629025e-15
   9.3000000e+01  -1.8202879e-15
   9.4000000e+01  -1.8216896e-15
   9.5000000e+01  -1.9337217e-15
   9.6000000e+01  -2.0597013e-15
   9.7000000e+01  -2.1286613e-15
   9.8000000e+01  -2.1491049e-15
   9.9000000e+01  -2.8986208e-15
   1.0000000e+02  -6.8753463e-15


==> dat/srp/elements_tol1e-12.dat <==
   1.0000000e+00   1.8050542e-01
   2.0000000e+00   2.7075812e-01
   3.0000000e+00   4.2870036e-01
   4.0000000e+00   5.4151625e-01
   5.0000000e+00   6.9945848e-01
   6.0000000e+00   8.1227437e-01
   7.0000000e+00   9.4765343e-01
   8.0000000e+00   1.0153430e+00
   9.0000000e+00   1.0830325e+00
   1.0000000e+01   1.1055957e+00
   1.1000000e+01   1.1958484e+00
   1.2000000e+01   1.2635379e+00
   1.3000000e+01   1.3537906e+00
   1.4000000e+01   1.3763538e+00
   1.5000000e+01   1.3989170e+00
   1.6000000e+01   1.5794224e+00
   1.7000000e+01   1.5342960e+00
   1.8000000e+01   1.7148014e+00
   1.9000000e+01   1.7599278e+00
   2.0000000e+01   1.8953069e+00


==> dat/srp/elements_tol1e-14.dat <==
   1.0000000e+00   1.8050542e-01
   2.0000000e+00   3.3844765e-01
   3.0000000e+00   4.9638989e-01
   4.0000000e+00   6.9945848e-01
   5.0000000e+00   8.1227437e-01
   6.0000000e+00   1.0379061e+00
   7.0000000e+00   1.2409747e+00
   8.0000000e+00   1.3312274e+00
   9.0000000e+00   1.4440433e+00
   1.0000000e+01   1.3989170e+00
   1.1000000e+01   1.5342960e+00
   1.2000000e+01   1.5568592e+00
   1.3000000e+01   1.6696751e+00
   1.4000000e+01   1.6922383e+00
   1.5000000e+01   1.8276173e+00
   1.6000000e+01   1.8501805e+00
   1.7000000e+01   1.9629964e+00
   1.8000000e+01   2.0306859e+00
   1.9000000e+01   2.2337545e+00
   2.0000000e+01   2.2563177e+00


==> dat/srp/elements_tol1e-8.dat <==
   1.0000000e+00   1.1281588e-01
   2.0000000e+00   1.5794224e-01
   3.0000000e+00   2.4819495e-01
   4.0000000e+00   3.1588448e-01
   5.0000000e+00   3.3844765e-01
   6.0000000e+00   3.8357401e-01
   7.0000000e+00   4.2870036e-01
   8.0000000e+00   5.1895307e-01
   9.0000000e+00   6.0920578e-01
   1.0000000e+01   6.0920578e-01
   1.1000000e+01   6.7689531e-01
   1.2000000e+01   7.2202166e-01
   1.3000000e+01   7.6714801e-01
   1.4000000e+01   7.6714801e-01
   1.5000000e+01   8.1227437e-01
   1.6000000e+01   8.5740072e-01
   1.7000000e+01   8.7996390e-01
   1.8000000e+01   9.2509025e-01
   1.9000000e+01   9.7021661e-01
   2.0000000e+01   1.0153430e+00


==> dat/srp/eproj.dat <==
   1.0000000e+00   2.6640005e-01
   2.0000000e+00   6.4493162e-02
   3.0000000e+00   2.1653727e-02
   4.0000000e+00   5.8907602e-03
   5.0000000e+00   1.3212784e-03
   6.0000000e+00   3.8462540e-04
   7.0000000e+00   2.0368411e-04
   8.0000000e+00   7.5348760e-05
   9.0000000e+00   3.4833489e-05
   1.0000000e+01   1.3967600e-05
   1.1000000e+01   2.8390700e-06
   1.2000000e+01   7.6742821e-07
   1.3000000e+01   2.7349019e-07
   1.4000000e+01   1.5705729e-07
   1.5000000e+01   3.3589054e-08
   1.6000000e+01   6.3641191e-09
   1.7000000e+01   1.4575566e-09
   1.8000000e+01   1.2986485e-09
   1.9000000e+01   4.2123575e-10
   2.0000000e+01   6.2200181e-11


==> dat/srp/eprojT.dat <==
   1.0000000e+00   4.8805194e-01
   2.0000000e+00   1.2193381e-01
   3.0000000e+00   4.1105901e-02
   4.0000000e+00   1.1165048e-02
   5.0000000e+00   2.4933942e-03
   6.0000000e+00   6.9643792e-04
   7.0000000e+00   3.6132515e-04
   8.0000000e+00   1.2839905e-04
   9.0000000e+00   5.7261452e-05
   1.0000000e+01   2.6348133e-05
   1.1000000e+01   5.1869355e-06
   1.2000000e+01   1.3792987e-06
   1.3000000e+01   5.0061532e-07
   1.4000000e+01   2.9847280e-07
   1.5000000e+01   6.2756769e-08
   1.6000000e+01   1.1923829e-08
   1.7000000e+01   2.7533198e-09
   1.8000000e+01   2.4536778e-09
   1.9000000e+01   7.9796189e-10
   2.0000000e+01   1.1841093e-10


==> dat/srp/eprojp.dat <==
   1.0000000e+00   8.5636044e-02
   2.0000000e+00   9.1869801e-03
   3.0000000e+00   2.0786487e-03
   4.0000000e+00   6.8487633e-04
   5.0000000e+00   2.1048730e-04
   6.0000000e+00   1.4021768e-04
   7.0000000e+00   8.7136739e-05
   8.0000000e+00   3.9548076e-05
   9.0000000e+00   2.0671607e-05
   1.0000000e+01   2.2707349e-06
   1.1000000e+01   9.4307435e-07
   1.2000000e+01   2.9848491e-07
   1.3000000e+01   8.8828936e-08
   1.4000000e+01   1.2377456e-08
   1.5000000e+01   7.6706550e-09
   1.6000000e+01   1.3455616e-09
   1.7000000e+01   2.1942515e-10
   1.8000000e+01   1.9293043e-10
   1.9000000e+01   5.1550603e-11
   2.0000000e+01   2.3560117e-12


==> dat/srp/eproju.dat <==
   1.0000000e+00   3.6214613e-01
   2.0000000e+00   7.6823323e-02
   3.0000000e+00   3.4051738e-02
   4.0000000e+00   7.7009523e-03
   5.0000000e+00   3.6630169e-03
   6.0000000e+00   1.9493408e-03
   7.0000000e+00   1.3810698e-03
   8.0000000e+00   8.4858452e-04
   9.0000000e+00   4.4239708e-04
   1.0000000e+01   4.1975823e-05
   1.1000000e+01   1.9496923e-05
   1.2000000e+01   6.2042734e-06
   1.3000000e+01   1.7333209e-06
   1.4000000e+01   3.1041124e-07
   1.5000000e+01   1.6080884e-07
   1.6000000e+01   2.6332784e-08
   1.7000000e+01   4.2534459e-09
   1.8000000e+01   3.8833928e-09
   1.9000000e+01   1.2703617e-09
   2.0000000e+01   2.0383240e-11


==> dat/srp/error_eq_tol1e-12.dat <==
   1.0000000e+00   3.5718874e-01
   2.0000000e+00   8.3302867e-02
   3.0000000e+00   3.0487371e-02
   4.0000000e+00   7.6770594e-03
   5.0000000e+00   1.7646264e-03
   6.0000000e+00   7.6616261e-04
   7.0000000e+00   5.6605206e-04
   8.0000000e+00   3.2166530e-04
   9.0000000e+00   2.5449059e-04
   1.0000000e+01   4.1346806e-05
   1.1000000e+01   1.0285638e-05
   1.2000000e+01   4.1555793e-06
   1.3000000e+01   8.1851206e-06
   1.4000000e+01   2.0023967e-05
   1.5000000e+01   2.4332370e-05
   1.6000000e+01   7.8563077e-06
   1.7000000e+01   2.1482805e-05
   1.8000000e+01   5.5856476e-06
   1.9000000e+01   2.6792282e-05
   2.0000000e+01   1.6981242e-05


==> dat/srp/error_eq_tol1e-14.dat <==
   1.0000000e+00   3.5718874e-01
   2.0000000e+00   8.3303301e-02
   3.0000000e+00   3.0487539e-02
   4.0000000e+00   7.6788233e-03
   5.0000000e+00   1.7654829e-03
   6.0000000e+00   7.6624129e-04
   7.0000000e+00   5.6749339e-04
   8.0000000e+00   3.2317703e-04
   9.0000000e+00   2.5004432e-04
   1.0000000e+01   4.0959500e-05
   1.1000000e+01   7.4657607e-06
   1.2000000e+01   2.3648297e-06
   1.3000000e+01   1.0214782e-06
   1.4000000e+01   1.0295530e-06
   1.5000000e+01   1.1852485e-06
   1.6000000e+01   1.4287355e-06
   1.7000000e+01   1.2346225e-06
   1.8000000e+01   1.5984969e-06
   1.9000000e+01   1.1365437e-06
   2.0000000e+01   6.9245571e-07


==> dat/srp/error_eq_tol1e-8.dat <==
   1.0000000e+00   3.5715343e-01
   2.0000000e+00   8.3187708e-02
   3.0000000e+00   3.1284261e-02
   4.0000000e+00   7.6556960e-03
   5.0000000e+00   2.6227150e-03
   6.0000000e+00   3.7927247e-03
   7.0000000e+00   2.2671326e-03
   8.0000000e+00   3.4289097e-03
   9.0000000e+00   2.0983013e-03
   1.0000000e+01   1.6699522e-03
   1.1000000e+01   1.1132399e-03
   1.2000000e+01   2.8437909e-03
   1.3000000e+01   3.1789422e-03
   1.4000000e+01   2.0384981e-03
   1.5000000e+01   1.8779123e-03
   1.6000000e+01   1.8910520e-03
   1.7000000e+01   1.6079961e-03
   1.8000000e+01   7.9875000e-04
   1.9000000e+01   2.6272051e-03
   2.0000000e+01   1.6022613e-03


==> dat/srp/error_hfq.dat <==
   1.0000000e+00   3.5718871e-01
   2.0000000e+00   8.3303328e-02
   3.0000000e+00   3.0487634e-02
   4.0000000e+00   7.6788685e-03
   5.0000000e+00   1.7655363e-03
   6.0000000e+00   7.6622827e-04
   7.0000000e+00   5.6753180e-04
   8.0000000e+00   3.2315565e-04
   9.0000000e+00   2.5017395e-04
   1.0000000e+01   4.0971653e-05
   1.1000000e+01   7.4409724e-06
   1.2000000e+01   2.2538418e-06
   1.3000000e+01   8.4934861e-07
   1.4000000e+01   3.2380544e-07
   1.5000000e+01   2.5270044e-07
   1.6000000e+01   2.4590474e-07
   1.7000000e+01   2.6391669e-07
   1.8000000e+01   2.6532263e-07
   1.9000000e+01   2.8982730e-07
   2.0000000e+01   3.3816951e-07


==> dat/srp/proj.dat <==
   1.0000000e-02   5.4847623e-07
   2.0000000e-02   6.6503213e-06
   3.0000000e-02   2.5740271e-05
   4.0000000e-02   3.1368296e-05
   5.0000000e-02   1.0714208e-05
   6.0000000e-02   1.8214752e-05
   7.0000000e-02   2.1951600e-05
   8.0000000e-02   8.4038395e-06
   9.0000000e-02   1.1343236e-05
   1.0000000e-01   2.5256436e-05
   1.5000000e-01   5.8316368e-06
   2.0000000e-01   2.5240343e-05
   3.0000000e-01   1.4586157e-05
   4.0000000e-01   1.2607976e-05
   5.0000000e-01   7.8420464e-06
   6.0000000e-01   1.2372074e-05
   7.0000000e-01   2.6173413e-06
   8.0000000e-01   8.4295970e-06
   9.0000000e-01   9.1543495e-06
   1.0000000e+00   7.6416156e-06


==> dat/srp/proj_N20.dat <==
   1.0000000e-02   4.3846123e-14
   2.0000000e-02   4.6984736e-14
   3.0000000e-02   4.8819432e-14
   4.0000000e-02   5.0213809e-14
   5.0000000e-02   5.3081743e-14
   6.0000000e-02   5.5784140e-14
   7.0000000e-02   5.7857490e-14
   8.0000000e-02   5.9123663e-14
   9.0000000e-02   5.8781872e-14
   1.0000000e-01   5.9594196e-14
   1.5000000e-01   6.2986128e-14
   2.0000000e-01   6.4619259e-14
   3.0000000e-01   6.6586632e-14
   4.0000000e-01   6.8994973e-14
   5.0000000e-01   7.0707380e-14
   6.0000000e-01   7.3049875e-14
   7.0000000e-01   7.4656579e-14
   8.0000000e-01   7.6162316e-14
   9.0000000e-01   7.4183464e-14
   1.0000000e+00   7.4920036e-14

